Identifying and characterizing ultracool dwarfs ejected from post-encounter disintegrating systems

Disintegrating multiple systems have been previously discovered from kinematic studies of the $\it Hipparcos$ catalogue. They are presumably the result of dynamical encounters taking place in the Galactic disk between single/multiple systems. In this paper, we aim to expand the search for such systems, to study their properties, as well as to characterize possible low-mass ejecta (i.e. brown dwarfs and planets). We have assembled a list of 15 candidate systems using astrometry from the Tycho-Gaia astrometric solution (later upgraded with $\it Gaia$ DR3), and here we present the discovery and follow-up of 5 of them. We have obtained DECam imaging for all 5 systems and by combining near-infrared photometry and proper motion, we searched for ultra-cool ejected components. We find that the system consisting of TYC 7731-1951-1, TYC 7731-2128 AB, and TYC 7731-1995-1ABC?, contains one very promising ultra-cool dwarf candidate. Using additional data from the literature, we have found that 3 out of 5 disintegrating system candidates are likely to be true disintegrating systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
